On Time Synchronization Issues in Time-Sensitive Networks with Regulators and Nonideal Clocks

Flow reshaping is used in time-sensitive networks (as in the context of IEEE TSN and IETF Detnet) in order to reduce burstiness inside the network and to support the computation of guaranteed latency bounds. This is performed using per-flow regulators (such as the Token Bucket Filter) or interleaved regulators (as with IEEE TSN Asynchronous Traffic Shaping). Both types of regulators are beneficial as they cancel the increase of burstiness due to multiplexing inside the network. It was demonstrated, by using network calculus, that they do not increase the worst-case latency. However, the properties of regulators were established assuming that time is perfect in all network nodes. In reality, nodes use local, imperfect clocks. Time-sensitive networks exist in two flavours: (1) in non-synchronized networks, local clocks run independently at every node and their deviations are not controlled and (2) in synchronized networks, the deviations of local clocks are kept within very small bounds using for example a synchronization protocol (such as PTP) or a satellite based geo-positioning system (such as GPS). We revisit the properties of regulators in both cases. In non-synchronized networks, we show that ignoring the timing inaccuracies can lead to network instability due to unbounded delay in per-flow or interleaved regulators. We propose and analyze two methods (rate and burst cascade, and asynchronous dual arrival-curve method) for avoiding this problem. In synchronized networks, we show that there is no instability with per-flow regulators but, surprisingly, interleaved regulators can lead to instability. To establish these results, we develop a new framework that captures industrial requirements on clocks in both non-synchronized and synchronized networks, and we develop a toolbox that extends network calculus to account for clock imperfections.

==> asyncdat.dat <==
3.10000 3.01000
3.20000 3.02000
3.30000 3.03000
3.40000 3.04000
3.50000 3.05000
3.60000 3.35958
3.70000 3.36958
3.80000 3.37958
3.90000 3.38958
4.00000 3.70463
4.10000 3.71463
4.20000 3.72463
4.30000 3.97494
4.40000 3.98494
4.50000 3.99494
4.60000 4.19479
4.70000 4.20479
4.80000 4.27112
4.90000 4.28112
5.00000 4.29112
5.10000 4.30112
5.20000 4.31112
5.30000 4.32112
5.40000 4.33112
5.50000 4.43615
5.60000 4.44615
5.70000 4.45615
5.80000 4.87618
5.90000 4.88618
6.00000 4.89618
6.10000 4.90618
6.20000 4.91618
6.30000 4.92618
6.40000 4.95193
6.50000 5.16822
6.60000 5.17822
6.70000 5.45603
6.80000 5.46603
6.90000 6.22973
7.00000 6.23973
7.10000 6.46434
7.20000 6.47434
7.30000 6.48434
7.40000 6.49434
7.50000 6.50434
7.60000 6.55951
7.70000 6.56951
7.80000 6.57951
7.90000 6.67733
8.00000 6.68733
8.10000 6.69733
8.20000 6.70733
8.30000 6.71733
8.40000 6.72733
8.50000 6.73733
8.60000 6.82913
8.70000 6.83913
8.80000 6.84913
8.90000 7.15684
9.00000 7.16684
9.10000 7.17684
9.20000 7.20376
9.30000 7.80993
9.40000 7.81993
9.50000 8.01016
9.60000 8.02016
9.70000 8.03016
9.80000 8.23488
9.90000 8.24488
10.00000 8.70549
10.10000 8.71549
10.20000 8.81670
10.30000 8.82670
10.40000 8.83670
10.50000 8.84670
10.60000 8.85670
10.70000 9.14628
10.80000 9.15628
10.90000 9.16628
11.00000 9.17628
11.10000 9.18628
11.20000 9.19628
11.30000 9.20628
11.40000 9.21628
11.50000 9.22628
11.60000 9.23628
11.70000 9.24628
11.80000 9.25628
11.90000 9.26628
12.00000 9.44067
12.10000 9.63776
12.20000 9.64776
12.30000 9.75603
12.40000 9.79424
12.50000 9.80424
12.60000 10.06887
12.70000 10.47400
12.80000 10.54948
12.90000 10.59146
13.00000 11.33280
13.10000 11.38323
13.20000 11.53891
13.30000 11.54891
13.40000 11.55891
13.50000 11.81811
13.60000 11.91141
13.70000 11.92141
13.80000 11.93141
13.90000 11.94141
14.00000 11.95141
14.10000 11.96141
14.20000 11.97141
14.30000 11.98141
14.40000 11.99141
14.50000 12.00141
14.60000 12.01141
14.70000 12.02141
14.80000 12.03141
14.90000 12.04141
15.00000 12.05141
15.10000 12.06141
15.20000 12.07141
15.30000 12.08141
15.40000 12.15958
15.50000 12.46971
15.60000 12.72659
15.70000 12.73659
15.80000 12.88347
15.90000 12.89347
16.00000 13.64085
16.10000 13.65085
16.20000 13.66085
16.30000 14.19446
16.40000 14.20446
16.50000 14.40741
16.60000 14.41741
16.70000 14.42741
16.80000 14.43741
16.90000 14.44741
17.00000 14.45741
17.10000 14.46741
17.20000 14.47741
17.30000 14.48741
17.40000 14.49741
17.50000 14.50741
17.60000 14.51741
17.70000 14.52741
17.80000 14.53741
17.90000 14.54741
18.00000 14.55741
18.10000 14.56741
18.20000 14.57741
18.30000 14.58741
18.40000 14.59741
18.50000 14.60741
18.60000 14.65571
18.70000 14.66571
18.80000 15.12176
18.90000 15.15369
19.00000 15.41937
19.10000 15.42937
19.20000 16.29378
19.30000 16.30378
19.40000 16.31378
19.50000 16.38241
19.60000 16.53330
19.70000 16.78323
19.80000 16.83847
19.90000 16.84847
20.00000 16.85847


==> general1.dat <==
0.10000 0.50328
0.20000 0.52328
0.30000 0.84191
0.40000 0.86191
0.50000 1.10436
0.60000 1.19107
0.70000 1.21233
0.80000 1.23233
0.90000 1.25233
1.00000 1.27233
1.10000 1.42865
1.20000 1.63066
1.30000 1.65066
1.40000 1.94936
1.50000 1.96936
1.60000 2.24678
1.70000 2.26678
1.80000 2.28678
1.90000 2.30678
2.00000 2.32678
2.10000 2.42220
2.20000 2.44220
2.30000 2.46220
2.40000 2.48220
2.50000 2.50220
2.60000 2.52220
2.70000 2.55836
2.80000 2.73179
2.90000 2.75179
3.00000 3.25861
3.10000 3.27861
3.20000 3.51108
3.30000 3.53108
3.40000 3.71129
3.50000 3.73129
3.60000 3.75129
3.70000 3.77129
3.80000 3.79129
3.90000 3.89303
4.00000 3.91303
4.10000 3.93303
4.20000 3.95303
4.30000 4.17099
4.40000 4.41586
4.50000 4.43586
4.60000 4.48103
4.70000 4.50103
4.80000 4.52103
4.90000 4.54103
5.00000 4.56103
5.10000 4.92460
5.20000 4.94460
5.30000 4.96460
5.40000 4.98460
5.50000 5.00460
5.60000 5.14049
5.70000 5.16049
5.80000 5.32929
5.90000 5.34929
6.00000 5.36929
6.10000 5.38929
6.20000 5.66122
6.30000 5.68122
6.40000 5.70122
6.50000 5.72122
6.60000 5.96554
6.70000 5.98554
6.80000 6.29527
6.90000 6.31527
7.00000 6.65611
7.10000 6.67611
7.20000 6.69611
7.30000 6.71611
7.40000 6.73611
7.50000 6.75611
7.60000 6.77611
7.70000 6.89004
7.80000 6.91004
7.90000 6.93004
8.00000 6.99838
8.10000 7.05109
8.20000 7.13437
8.30000 7.15437
8.40000 7.51606
8.50000 7.53606
8.60000 7.55606
8.70000 7.57606
8.80000 7.59606
8.90000 7.61606
9.00000 7.63606
9.10000 7.65606
9.20000 7.94198
9.30000 8.16435
9.40000 8.18435
9.50000 8.29049
9.60000 8.31049
9.70000 8.70340
9.80000 8.80658
9.90000 8.82658
10.00000 8.84658


==> general2.dat <==
1.00000 1.27233
2.00000 2.32678
3.00000 3.25861
4.00000 3.91303
5.00000 4.56103
6.00000 5.36929
7.00000 6.65611
8.00000 6.99838
9.00000 7.63606
10.00000 8.84658


==> syncdat.dat <==
4.00000 3.01324
4.10000 3.22038
4.20000 3.57038
4.30000 3.58038
4.40000 3.59038
4.50000 3.60038
4.60000 3.61038
4.70000 3.62038
4.80000 3.63038
4.90000 3.64038
5.00000 3.65038
5.10000 3.66038
5.20000 3.67038
5.30000 3.68038
5.40000 3.69038
5.50000 3.70038
5.60000 3.77697
5.70000 4.08731
5.80000 4.29560
5.90000 4.30560
6.00000 4.53588
6.10000 4.54588
6.20000 4.55588
6.30000 4.56588
6.40000 4.57588
6.50000 4.67836
6.60000 4.68836
6.70000 5.32577
6.80000 5.33577
6.90000 5.34577
7.00000 5.57334
7.10000 5.58334
7.20000 5.59334
7.30000 5.75524
7.40000 5.85789
7.50000 5.92497
7.60000 5.93497
7.70000 5.94497
7.80000 5.95497
7.90000 5.96497
8.00000 5.97497
8.10000 5.98497
8.20000 5.99497
8.30000 6.00497
8.40000 6.01497
8.50000 6.02497
8.60000 6.03497
8.70000 6.12425
8.80000 6.13425
8.90000 6.14425
9.00000 6.18222
9.10000 6.19222
9.20000 6.25709
9.30000 6.45185
9.40000 6.46185
9.50000 6.78325
9.60000 7.07959
9.70000 7.08959
9.80000 7.53043
9.90000 7.56416
10.00000 7.57416
10.10000 7.58416
10.20000 7.59416
10.30000 7.99227
10.40000 8.00227
10.50000 8.01227
10.60000 8.02227
10.70000 8.23338
10.80000 8.24338
10.90000 8.25338
11.00000 8.26338
11.10000 8.27338
11.20000 8.28338
11.30000 8.29338
11.40000 8.30338
11.50000 8.31338
11.60000 8.32338
11.70000 8.33338
11.80000 8.34338
11.90000 8.35338
12.00000 8.36338
12.10000 8.37338
12.20000 8.38338
12.30000 8.39338
12.40000 8.40338
12.50000 8.83845
12.60000 8.96193
12.70000 8.97193
12.80000 8.98193
12.90000 9.08165
13.00000 9.11528
13.00000 9.53084
13.10000 10.20592
13.20000 10.24722
13.30000 10.38157
13.40000 10.93075
13.50000 10.94075
13.60000 11.30596
13.70000 11.31596
13.80000 11.32596
13.90000 11.33596
14.00000 11.34900
14.10000 11.35900
14.20000 11.67769
14.30000 11.81995
14.40000 11.95553
14.50000 12.10583
14.60000 12.11583
14.70000 12.12583
14.80000 12.13583
14.90000 12.16361
15.00000 12.44459
15.10000 12.85493
15.20000 12.86493
15.30000 13.30440
15.40000 13.47214
15.50000 13.48214
15.60000 14.57144
15.70000 14.58144
15.80000 14.78523
15.90000 15.63981
16.00000 15.69706
16.10000 15.82041
16.20000 16.51423
16.30000 16.52423
16.40000 16.75963
16.50000 17.10499
16.60000 17.11499
16.70000 17.12499
16.80000 17.46585
16.90000 17.84750
17.00000 17.85750
17.10000 17.86750
17.20000 17.87750
17.30000 17.88750
17.40000 17.89750
17.50000 18.05870
17.60000 18.06870
17.70000 18.07870
17.80000 18.08870
17.90000 18.09870
18.00000 18.10870
18.10000 18.11870
18.20000 18.55278
18.30000 18.64220
18.40000 18.97740
18.50000 19.42959
18.60000 19.47407
18.70000 20.21955
18.80000 20.81339
18.90000 20.82339
19.00000 21.66662
19.10000 21.67662
19.20000 22.01298
19.30000 22.02298
19.40000 22.48554
19.50000 22.54100
19.60000 22.96679
19.70000 23.11916
19.80000 23.40463
19.90000 23.43334
20.00000 23.48376

